Cosmic-Ray Driven Galactic Winds from the Warm Interstellar Medium

We study the properties of cosmic-ray (CR) driven galactic winds from the warm interstellar medium using idealized spherically symmetric time-dependent simulations. The key ingredients in the model are radiative cooling and CR-streaming-mediated heating of the gas. Cooling and CR heating balance near the base of the wind, but this equilibrium is thermally unstable, leading to a multiphase wind with large fluctuations in density and temperature. In most of our simulations, the heating eventually overwhelms cooling, leading to a rapid increase in temperature and a thermally-driven wind; the exception to this is in galaxies with the shallowest potentials, which produce nearly isothermal $T \approx 10^4$ K winds driven by CR pressure. Many of the time-averaged wind solutions found here have a remarkable critical point structure, with two critical points. Scaled to real galaxies, we find mass outflow rates $\dot M$ somewhat larger than the observed star formation rate in low mass galaxies, and an approximately "energy-like" scaling $\dot M \propto v_{\rm esc}^{-2}$. The winds accelerate slowly and reach asymptotic wind speeds of only $\sim 0.4 v_{\rm esc}$. The total wind power is $\sim 1\%$ of the power from supernovae, suggesting inefficient preventive CR feedback for the physical conditions modeled here. We predict significant spatially extended emission and absorption lines from $10^4 - 10^{5.5}$ K gas; this may correspond to extraplanar diffuse ionized gas seen in star-forming galaxies.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
